Structure-Preserving Interpolation for Model Reduction of Parametric Bilinear Systems

In this paper, we present an interpolation framework for structure-preserving model order reduction of parametric bilinear dynamical systems. We introduce a general setting, covering a broad variety of different structures for parametric bilinear systems, and then provide conditions on projection spaces for the interpolation of structured subsystem transfer functions such that the system structure and parameter dependencies are preserved in the reduced-order model. Two benchmark examples with different parameter dependencies are used to demonstrate the theoretical analysis.

==> graphics/data/mimo_msd_freq_g1.dat <==
0.0001	0.0737214	0.0737214	1.64716e-16
0.000104725	0.0737214	0.0737214	7.05925e-17
0.000109673	0.0737214	0.0737214	2.01047e-16
0.000114855	0.0737214	0.0737214	4.10948e-16
0.000120282	0.0737214	0.0737214	1.89711e-16
0.000125965	0.0737214	0.0737214	3.77228e-16
0.000131917	0.0737214	0.0737214	1.9404e-16
0.00013815	0.0737214	0.0737214	2.01047e-16
0.000144678	0.0737214	0.0737214	2.10466e-16
0.000151513	0.0737214	0.0737214	3.77227e-16
0.000158672	0.0737214	0.0737214	5.8212e-16
0.00016617	0.0737214	0.0737214	3.8808e-16
0.000174021	0.0737214	0.0737214	3.8808e-16
0.000182243	0.0737214	0.0737214	1.89711e-16
0.000190854	0.0737214	0.0737214	4.02094e-16
0.000199872	0.0737215	0.0737215	5.69134e-16
0.000209316	0.0737215	0.0737215	2.01047e-16
0.000219206	0.0737215	0.0737215	2.01047e-16
0.000229563	0.0737215	0.0737215	1.95324e-19
0.00024041	0.0737215	0.0737215	3.83053e-16
0.000251769	0.0737215	0.0737215	1.17654e-16
0.000263665	0.0737216	0.0737216	9.64761e-16
0.000276123	0.0737216	0.0737216	1.88246e-16
0.00028917	0.0737216	0.0737216	2.35308e-16
0.000302833	0.0737216	0.0737216	3.8808e-16
0.000317142	0.0737216	0.0737216	9.41232e-17
0.000332126	0.0737217	0.0737217	4.70627e-17
0.000347819	0.0737217	0.0737217	2.83348e-16
0.000364253	0.0737217	0.0737217	2.35321e-17
0.000381464	0.0737218	0.0737218	2.82369e-16
0.000399488	0.0737218	0.0737218	2.10465e-16
0.000418364	0.0737219	0.0737219	1.17654e-16
0.000438131	0.0737219	0.0737219	2.10467e-16
0.000458832	0.073722	0.073722	1.8971e-16
0.000480512	0.0737221	0.0737221	1.41184e-16
0.000503216	0.0737221	0.0737221	4.10944e-16
0.000526993	0.0737222	0.0737222	5.69131e-16
0.000551893	0.0737223	0.0737223	1.41184e-16
0.000577969	0.0737224	0.0737224	2.01045e-16
0.000605278	0.0737225	0.0737225	1.64715e-16
0.000633877	0.0737226	0.0737226	3.88075e-16
0.000663827	0.0737227	0.0737227	2.35305e-16
0.000695193	0.0737228	0.0737228	2.35368e-17
0.00072804	0.073723	0.073723	7.05914e-17
0.00076244	0.0737232	0.0737232	3.59174e-16
0.000798465	0.0737233	0.0737233	1.89707e-16
0.000836192	0.0737235	0.0737235	9.41413e-17
0.000875701	0.0737237	0.0737237	5.82103e-16
0.000917077	0.073724	0.073724	3.94435e-16
0.000960409	0.0737242	0.0737242	2.8334e-16
0.00100579	0.0737245	0.0737245	2.22e-16
0.00105331	0.0737248	0.0737248	7.53321e-16
0.00110308	0.0737251	0.0737251	4.02076e-16
0.0011552	0.0737255	0.0737255	1.17652e-16
0.00120978	0.0737259	0.0737259	1.17655e-16
0.00126694	0.0737264	0.0737264	2.58006e-18
0.0013268	0.0737269	0.0737269	4.02065e-16
0.0013895	0.0737274	0.0737274	2.35294e-16
0.00145515	0.073728	0.073728	1.10673e-18
0.0015239	0.0737286	0.0737286	1.41192e-16
0.00159591	0.0737293	0.0737293	2.50118e-16
0.00167131	0.0737301	0.0737301	1.94046e-16
0.00175028	0.0737309	0.0737309	1.89694e-16
0.00183298	0.0737319	0.0737319	1.8823e-16
0.00191959	0.0737329	0.0737329	3.8302e-16
0.00201029	0.073734	0.073734	3.94391e-16
0.00210527	0.0737352	0.0737352	9.41522e-17
0.00220475	0.0737366	0.0737366	5.88156e-16
0.00230892	0.0737381	0.0737381	2.01021e-16
0.00241801	0.0737397	0.0737397	3.76405e-16
0.00253226	0.0737414	0.0737414	7.06689e-17
0.00265191	0.0737434	0.0737434	1.89678e-16
0.00277721	0.0737455	0.0737455	3.82935e-16
0.00290843	0.0737479	0.0737479	4.01953e-16
0.00304586	0.0737504	0.0737504	3.87962e-16
0.00318977	0.0737532	0.0737532	1.41132e-16
0.00334048	0.0737563	0.0737563	1.88176e-16
0.00349832	0.0737597	0.0737597	7.08089e-17
0.00366361	0.0737634	0.0737634	1.94002e-16
0.00383672	0.0737675	0.0737675	1.88167e-16
0.004018	0.073772	0.073772	5.68762e-16
0.00420785	0.0737769	0.0737769	1.17644e-16
0.00440667	0.0737823	0.0737823	9.40793e-16
0.00461488	0.0737882	0.0737882	1.89623e-16
0.00483293	0.0737946	0.0737946	2.6605e-16
0.00506128	0.0738017	0.0738017	1.89539e-16
0.00530043	0.0738095	0.0738095	4.84627e-16
0.00555087	0.073818	0.073818	6.56845e-18
0.00581314	0.0738274	0.0738274	7.06524e-17
0.00608781	0.0738377	0.0738377	4.10473e-16
0.00637546	0.0738489	0.0738489	2.01883e-16
0.00667669	0.0738613	0.0738613	3.7663e-16
0.00699216	0.0738749	0.0738749	1.8797e-16
0.00732254	0.0738897	0.0738897	7.54867e-16
0.00766852	0.0739061	0.0739061	2.1034e-16
0.00803086	0.073924	0.073924	2.60123e-17
0.00841031	0.0739436	0.0739436	7.57043e-16
0.00880769	0.0739652	0.0739652	2.21622e-16
0.00922385	0.0739888	0.0739888	4.72621e-17
0.00965967	0.0740148	0.0740148	3.75287e-16
0.0101161	0.0740432	0.0740432	1.64576e-16
0.0105941	0.0740745	0.0740745	1.17977e-16
0.0110946	0.0741088	0.0741088	2.82569e-16
0.0116188	0.0741464	0.0741464	5.62047e-16
0.0121678	0.0741877	0.0741877	1.87304e-16
0.0127427	0.0742331	0.0742331	3.92037e-16
0.0133448	0.0742829	0.0742829	2.00428e-16
0.0139754	0.0743375	0.0743375	2.00255e-16
0.0146357	0.0743975	0.0743975	1.92767e-16
0.0153272	0.0744634	0.0744634	1.86921e-16
0.0160514	0.0745358	0.0745358	3.77016e-16
0.0168099	0.0746153	0.0746153	1.16616e-16
0.0176041	0.0747026	0.0747026	3.78601e-16
0.0184359	0.0747986	0.0747986	3.75361e-16
0.019307	0.0749041	0.0749041	1.87662e-16
0.0202192	0.07502	0.07502	5.57487e-16
0.0211746	0.0751474	0.0751474	1.8667e-16
0.0221751	0.0752875	0.0752875	3.86243e-16
0.0232228	0.0754417	0.0754417	1.9955e-16
0.0243201	0.0756113	0.0756113	2.0003e-16
0.0254692	0.0757979	0.0757979	7.39642e-16
0.0266726	0.0760034	0.0760034	5.79278e-17
0.0279329	0.0762298	0.0762298	3.75937e-16
0.0292527	0.0764792	0.0764792	1.97623e-16
0.0306348	0.0767542	0.0767542	3.75349e-16
0.0320823	0.0770574	0.0770574	3.61466e-16
0.0335982	0.0773921	0.0773921	5.55981e-16
0.0351857	0.0777616	0.0777616	1.91903e-16
0.0368482	0.07817	0.07817	2.09723e-16
0.0385892	0.0786215	0.0786215	2.18721e-16
0.0404126	0.0791213	0.0791213	2.88429e-16
0.042322	0.0796749	0.0796749	1.96123e-16
0.0443217	0.0802888	0.0802888	5.09577e-17
0.0464159	0.0809703	0.0809703	1.76689e-16
0.048609	0.0817278	0.0817278	3.65526e-16
0.0509058	0.0825708	0.0825708	5.03584e-16
0.053311	0.0835105	0.0835105	8.64262e-16
0.0558299	0.0845598	0.0845598	2.00589e-15
0.0584679	0.0857335	0.0857335	4.59054e-15
0.0612304	0.0870491	0.0870491	1.11717e-14
0.0641235	0.0885272	0.0885272	2.72205e-14
0.0671533	0.090192	0.090192	6.73412e-14
0.0703263	0.0920724	0.0920724	1.69897e-13
0.0736492	0.0942031	0.0942031	4.37055e-13
0.0771291	0.0966257	0.0966257	1.14985e-12
0.0807734	0.0993909	0.0993909	3.10384e-12
0.0845899	0.10256	0.10256	8.62165e-12
0.0885867	0.106211	0.106211	2.47402e-11
0.0927723	0.110435	0.110435	7.36224e-11
0.0971558	0.11535	0.11535	2.28207e-10
0.101746	0.121099	0.121099	7.40157e-10
0.106554	0.127854	0.127854	2.5225e-09
0.111588	0.135815	0.135815	9.05907e-09
0.116861	0.145187	0.145187	3.42566e-08
0.122382	0.156115	0.156115	1.35196e-07
0.128165	0.168522	0.168522	5.43248e-07
0.134221	0.181826	0.181826	2.11266e-06
0.140563	0.194668	0.194668	7.34254e-06
0.147204	0.205125	0.205126	2.08947e-05
0.154159	0.211603	0.211599	4.6128e-05
0.161443	0.213542	0.213538	7.9012e-05
0.169071	0.211269	0.211275	0.000108975
0.17706	0.205493	0.205502	0.000126837
0.185426	0.19696	0.196956	0.000129577
0.194187	0.186327	0.186315	0.000119018
0.203362	0.174146	0.174146	9.92664e-05
0.212971	0.160884	0.16089	7.53944e-05
0.223034	0.14694	0.146941	5.23114e-05
0.233572	0.132667	0.132666	3.34052e-05
0.244608	0.118388	0.118387	1.98612e-05
0.256166	0.104393	0.104393	1.11296e-05
0.26827	0.0909522	0.0909523	5.93447e-06
0.280945	0.0783029	0.078303	3.03451e-06
0.29422	0.0666451	0.0666451	1.50444e-06
0.308121	0.0561277	0.0561277	7.35846e-07
0.32268	0.0468379	0.0468379	3.62018e-07
0.337926	0.0387962	0.0387962	1.81339e-07
0.353893	0.0319598	0.0319598	9.26107e-08
0.370614	0.0262361	0.0262361	4.80147e-08
0.388126	0.0215012	0.0215012	2.51792e-08
0.406464	0.0176179	0.0176179	1.33438e-08
0.42567	0.0144508	0.0144508	7.1545e-09
0.445782	0.0118756	0.0118756	3.8883e-09
0.466845	0.00978355	0.00978355	2.14585e-09
0.488903	0.00808309	0.00808309	1.20413e-09
0.512004	0.00669855	0.00669855	6.8757e-10
0.536196	0.0055685	0.0055685	3.99617e-10
0.561531	0.00464345	0.00464345	2.36372e-10
0.588063	0.00388379	0.00388379	1.42231e-10
0.615848	0.00325787	0.00325787	8.70086e-11
0.644947	0.0027404	0.0027404	5.40719e-11
0.67542	0.00231116	0.00231116	3.41086e-11
0.707333	0.00195395	0.00195395	2.18204e-11
0.740754	0.00165577	0.00165577	1.41441e-11
0.775755	0.0014061	0.0014061	9.282e-12
0.812408	0.00119647	0.00119647	6.16128e-12
0.850794	0.00101998	0.00101998	4.13395e-12
0.890994	0.00087102	0.00087102	2.80093e-12
0.933093	0.000744997	0.000744997	1.91515e-12
0.977181	0.000638143	0.000638143	1.32134e-12
1.02335	0.000547356	0.000547356	9.1809e-13
1.0717	0.000470072	0.000470072	6.42026e-13
1.12234	0.000404164	0.000404164	4.52316e-13
1.17537	0.000347864	0.000347864	3.20753e-13
1.23091	0.000299698	0.000299698	2.28036e-13
1.28907	0.000258432	0.000258432	1.63482e-13
1.34998	0.000223031	0.000223031	1.18188e-13
1.41376	0.000192624	0.000192624	8.44634e-14
1.48056	0.000166478	0.000166478	6.12051e-14
1.55052	0.000143971	0.000143971	4.41982e-14
1.62378	0.00012458	0.00012458	3.27196e-14
1.7005	0.000107858	0.000107858	2.33844e-14
1.78085	9.34254e-05	9.34254e-05	1.75757e-14
1.86499	8.09604e-05	8.09604e-05	1.28935e-14
1.95311	7.0187e-05	7.0187e-05	9.00821e-15
2.04539	6.087e-05	6.087e-05	9.31915e-15
2.14204	5.28077e-05	5.28077e-05	6.5345e-15
2.24325	4.58275e-05	4.58275e-05	6.29652e-15
2.34924	3.97814e-05	3.97814e-05	8.93876e-15
2.46024	3.45419e-05	3.45419e-05	1.34344e-14
2.57648	2.99996e-05	2.99996e-05	4.15835e-15
2.69822	2.60603e-05	2.60603e-05	1.04231e-14
2.82571	2.26428e-05	2.26428e-05	8.17782e-15
2.95922	1.9677e-05	1.9677e-05	5.98054e-15
3.09905	1.71025e-05	1.71025e-05	5.9502e-15
3.24547	1.48671e-05	1.48671e-05	6.41524e-15
3.39882	1.29256e-05	1.29256e-05	3.37526e-15
3.55941	1.12391e-05	1.12391e-05	6.23974e-15
3.72759	9.77378e-06	9.77378e-06	2.92256e-15
3.90372	8.50039e-06	8.50039e-06	1.07259e-15
4.08817	7.39362e-06	7.39362e-06	1.57172e-14
4.28133	6.43151e-06	6.43151e-06	5.45007e-15
4.48362	5.59504e-06	5.59504e-06	8.09011e-15
4.69547	4.86771e-06	4.86771e-06	7.743e-15
4.91733	4.23522e-06	4.23522e-06	7.72211e-15
5.14967	3.68513e-06	3.68513e-06	1.07034e-14
5.39299	3.20667e-06	3.20667e-06	2.72357e-15
5.64781	2.79047e-06	2.79047e-06	1.05952e-14
5.91466	2.4284e-06	2.4284e-06	7.17298e-15
6.19412	2.1134e-06	2.1134e-06	2.41739e-14
6.48679	1.83933e-06	1.83933e-06	1.6376e-14
6.79329	1.60085e-06	1.60085e-06	1.17307e-14
7.11427	1.39334e-06	1.39334e-06	1.89602e-14
7.45041	1.21277e-06	1.21277e-06	2.12768e-14
7.80244	1.05562e-06	1.05562e-06	1.33913e-14
8.1711	9.1886e-07	9.1886e-07	1.95536e-14
8.55718	7.99834e-07	7.99834e-07	1.36113e-14
8.96151	6.96241e-07	6.96241e-07	2.95452e-14
9.38493	6.06076e-07	6.06076e-07	3.27949e-14
9.82836	5.27596e-07	5.27596e-07	2.35194e-14
10.2927	4.59286e-07	4.59286e-07	2.14013e-14
10.7791	3.99825e-07	3.99825e-07	4.1061e-14
11.2884	3.48067e-07	3.48067e-07	4.93753e-14
11.8217	3.03013e-07	3.03013e-07	3.27842e-14
12.3803	2.63793e-07	2.63793e-07	1.62964e-14
12.9653	2.29652e-07	2.29652e-07	5.72694e-14
13.5779	1.99931e-07	1.99931e-07	1.90875e-14
14.2194	1.74058e-07	1.74058e-07	1.73407e-14
14.8913	1.51534e-07	1.51534e-07	6.28794e-15
15.5949	1.31926e-07	1.31926e-07	3.30734e-14
16.3317	1.14856e-07	1.14856e-07	4.2275e-14
17.1034	9.99949e-08	9.99949e-08	7.08386e-14
17.9115	8.70573e-08	8.70573e-08	4.12599e-14
18.7578	7.57939e-08	7.57939e-08	2.4387e-14
19.6441	6.5988e-08	6.5988e-08	2.01691e-14
20.5723	5.7451e-08	5.7451e-08	6.48131e-14
21.5443	5.00186e-08	5.00186e-08	5.9076e-14
22.5623	4.35479e-08	4.35479e-08	8.34744e-14
23.6284	3.79143e-08	3.79143e-08	4.63084e-14
24.7448	3.30097e-08	3.30097e-08	7.38285e-14
25.914	2.87396e-08	2.87396e-08	3.44257e-14
27.1384	2.50219e-08	2.50219e-08	3.09402e-14
28.4207	2.17851e-08	2.17851e-08	1.03466e-14
29.7635	1.89671e-08	1.89671e-08	1.44686e-14
31.1698	1.65137e-08	1.65137e-08	5.22377e-14
32.6426	1.43776e-08	1.43776e-08	5.79869e-14
34.1849	1.25179e-08	1.25179e-08	8.51775e-14
35.8001	1.08987e-08	1.08987e-08	5.25358e-14
37.4917	9.48896e-09	9.48896e-09	6.80018e-14
39.2631	8.26159e-09	8.26159e-09	6.28857e-14
41.1183	7.19298e-09	7.19298e-09	1.10573e-13
43.0611	6.2626e-09	6.2626e-09	3.42203e-14
45.0957	5.45256e-09	5.45256e-09	8.5986e-14
47.2265	4.74731e-09	4.74731e-09	2.36207e-14
49.4579	4.13327e-09	4.13327e-09	7.5266e-14
51.7947	3.59866e-09	3.59866e-09	2.06819e-13
54.242	3.1332e-09	3.1332e-09	1.51123e-13
56.8049	2.72794e-09	2.72794e-09	2.2053e-13
59.4889	2.37511e-09	2.37511e-09	8.85491e-14
62.2997	2.06791e-09	2.06791e-09	6.79835e-14
65.2434	1.80044e-09	1.80044e-09	2.36299e-13
68.3261	1.56757e-09	1.56757e-09	2.38561e-13
71.5544	1.36482e-09	1.36482e-09	2.83685e-13
74.9353	1.18829e-09	1.18829e-09	9.68573e-14
78.476	1.0346e-09	1.0346e-09	2.31545e-13
82.1839	9.00783e-10	9.00783e-10	2.64838e-14
86.0671	7.84276e-10	7.84276e-10	1.14035e-13
90.1337	6.82838e-10	6.82838e-10	4.5637e-14
94.3925	5.9452e-10	5.9452e-10	9.52104e-14
98.8525	5.17625e-10	5.17625e-10	1.89951e-13
103.523	4.50676e-10	4.50676e-10	3.44115e-13
108.415	3.92386e-10	3.92386e-10	2.47563e-13
113.537	3.41635e-10	3.41635e-10	4.94732e-14
118.902	2.97448e-10	2.97448e-10	1.94e-13
124.52	2.58977e-10	2.58977e-10	5.29881e-13
130.403	2.25481e-10	2.25481e-10	6.30539e-13
136.565	1.96317e-10	1.96317e-10	4.75526e-13
143.017	1.70926e-10	1.70926e-10	5.11769e-13
149.775	1.48819e-10	1.48819e-10	2.47639e-13
156.852	1.29571e-10	1.29571e-10	1.50144e-13
164.263	1.12812e-10	1.12812e-10	3.6079e-13
172.024	9.82213e-11	9.82213e-11	1.7007e-13
180.152	8.55175e-11	8.55175e-11	3.9487e-13
188.664	7.44568e-11	7.44568e-11	2.06807e-13
197.578	6.48267e-11	6.48267e-11	5.09386e-13
206.914	5.64421e-11	5.64421e-11	1.03441e-12
216.69	4.9142e-11	4.9142e-11	4.08618e-13
226.929	4.27861e-11	4.27861e-11	5.91278e-13
237.651	3.72522e-11	3.72522e-11	7.82019e-13
248.88	3.24341e-11	3.24341e-11	1.07177e-12
260.639	2.82391e-11	2.82391e-11	5.58068e-14
272.954	2.45867e-11	2.45867e-11	5.04697e-13
285.851	2.14067e-11	2.14067e-11	3.01911e-13
299.358	1.8638e-11	1.8638e-11	8.13766e-13
313.502	1.62274e-11	1.62274e-11	7.71108e-13
328.315	1.41286e-11	1.41286e-11	1.51955e-12
343.828	1.23012e-11	1.23012e-11	4.34629e-13
360.073	1.07102e-11	1.07102e-11	1.81086e-13
377.087	9.32497e-12	9.32497e-12	9.78863e-13
394.904	8.11889e-12	8.11889e-12	2.30467e-13
413.563	7.06881e-12	7.06881e-12	1.72391e-12
433.103	6.15455e-12	6.15455e-12	1.34358e-12
453.567	5.35853e-12	5.35853e-12	4.26393e-13
474.998	4.66547e-12	4.66547e-12	8.76448e-13
497.441	4.06205e-12	4.06205e-12	3.39695e-13
520.945	3.53667e-12	3.53667e-12	1.78072e-12
545.559	3.07924e-12	3.07924e-12	3.99127e-13
571.337	2.68098e-12	2.68098e-12	1.1621e-12
598.332	2.33423e-12	2.33423e-12	1.11015e-12
626.603	2.03232e-12	2.03232e-12	1.60913e-12
656.21	1.76947e-12	1.76947e-12	1.09139e-12
687.215	1.54061e-12	1.54061e-12	2.0903e-12
719.686	1.34135e-12	1.34135e-12	2.26916e-12
753.69	1.16786e-12	1.16786e-12	1.10849e-12
789.302	1.01681e-12	1.01681e-12	2.05583e-12
826.596	8.853e-13	8.853e-13	1.50432e-12
865.652	7.70797e-13	7.70797e-13	1.95461e-12
906.554	6.71104e-13	6.71104e-13	3.05955e-12
949.388	5.84305e-13	5.84305e-13	1.73938e-12
994.246	5.08732e-13	5.08732e-13	2.38956e-12
1041.22	4.42933e-13	4.42933e-13	8.56689e-13
1090.42	3.85645e-13	3.85645e-13	1.01138e-12
1141.94	3.35767e-13	3.35767e-13	1.4787e-12
1195.9	2.92339e-13	2.92339e-13	4.23924e-12
1252.4	2.54529e-13	2.54529e-13	1.94429e-12
1311.58	2.21609e-13	2.21609e-13	2.02651e-12
1373.55	1.92946e-13	1.92946e-13	2.2613e-12
1438.45	1.67991e-13	1.67991e-13	3.64042e-13
1506.42	1.46263e-13	1.46263e-13	2.93808e-12
1577.59	1.27346e-13	1.27346e-13	2.09194e-12
1652.13	1.10875e-13	1.10875e-13	2.00511e-13
1730.2	9.65349e-14	9.65349e-14	2.65752e-12
1811.95	8.40493e-14	8.40493e-14	3.72488e-12
1897.56	7.31785e-14	7.31785e-14	7.85201e-12
1987.22	6.37138e-14	6.37138e-14	4.05545e-12
2081.11	5.54731e-14	5.54731e-14	1.04068e-12
2179.44	4.82984e-14	4.82984e-14	3.50722e-12
2282.42	4.20516e-14	4.20516e-14	9.75962e-13
2390.27	3.66127e-14	3.66127e-14	7.86891e-12
2503.2	3.18773e-14	3.18773e-14	4.44817e-12
2621.48	2.77543e-14	2.77543e-14	1.3898e-12
2745.34	2.41647e-14	2.41647e-14	6.56695e-12
2875.06	2.10392e-14	2.10392e-14	7.18088e-13
3010.9	1.83181e-14	1.83181e-14	1.55606e-12
3153.17	1.59489e-14	1.59489e-14	6.08404e-12
3302.15	1.38861e-14	1.38861e-14	2.22928e-12
3458.18	1.20901e-14	1.20901e-14	8.05446e-12
3621.57	1.05264e-14	1.05264e-14	5.8182e-12
3792.69	9.1649e-15	9.1649e-15	9.17381e-12
3971.89	7.97953e-15	7.97953e-15	7.83567e-12
4159.56	6.94748e-15	6.94748e-15	7.74322e-12
4356.1	6.04891e-15	6.04891e-15	1.06591e-11
4561.92	5.26655e-15	5.26655e-15	6.46489e-12
4777.47	4.58539e-15	4.58539e-15	7.27688e-12
5003.2	3.99232e-15	3.99232e-15	1.72444e-11
5239.6	3.47596e-15	3.47596e-15	4.43432e-12
5487.17	3.02639e-15	3.02639e-15	6.38812e-12
5746.43	2.63496e-15	2.63496e-15	9.46847e-12
6017.95	2.29416e-15	2.29416e-15	6.06758e-12
6302.3	1.99744e-15	1.99744e-15	1.04445e-11
6600.08	1.7391e-15	1.7391e-15	1.17923e-11
6911.92	1.51416e-15	1.51416e-15	7.50079e-12
7238.51	1.31833e-15	1.31833e-15	5.06455e-12
7580.52	1.14782e-15	1.14782e-15	1.71257e-11
7938.7	9.9936e-16	9.9936e-16	1.32507e-11
8313.8	8.70105e-16	8.70105e-16	2.2709e-11
8706.62	7.57567e-16	7.57567e-16	9.79058e-12
9118	6.59585e-16	6.59585e-16	2.10163e-11
9548.82	5.74276e-16	5.74276e-16	7.55077e-12
10000	5e-16	5e-16	2.21262e-11

